PHANGS-MeerKAT and MHONGOOSE HI observations of nearby spiral galaxies: physical drivers of the molecular gas fraction, $R_{\mathrm{mol}}$

The molecular-to-atomic gas ratio is crucial to the evolution of the interstellar medium in galaxies. We investigate the balance between the atomic ($\Sigma_{\rm HI}$) and molecular gas ($\Sigma_{\rm H2}$) surface densities in eight nearby star-forming galaxies using new high-quality observations from MeerKAT and ALMA (for HI and CO, respectively). We define the molecular gas ratio as $R_{\rm mol} = \Sigma_{\rm H2} / \Sigma_{\rm HI}$ and measure how it depends on local conditions in the galaxy disks using multi-wavelength observations. We find that, depending on the galaxy, HI is detected at $>3\sigma$ out to 20-120 kpc in galactocentric radius ($r_{\rm gal}$). The typical radius at which $\Sigma_{\rm HI}$ reaches 1~$\rm M_\odot~pc^{-2}$ is $r_{\rm HI}\approx22$~kpc, which corresponds to 1-3 times the optical radius ($r_{25}$). $R_{\rm mol}$ correlates best with the dynamical equilibrium pressure, P$_{\rm DE}$, among potential drivers studied, with a median correlation coefficient of $<\rho>=0.89$. Correlations between $R_{\rm mol}$ and star formation rate, total gas and stellar surface density, metallicity, and $\Sigma_{\rm SFR}$/P$_{\rm DE}$ are present but somewhat weaker. Our results also show a direct correlation between P$_{\rm DE}$ and $\Sigma_{\rm SFR}$, supporting self-regulation models. Quantitatively, we measure similar scalings as previous works and attribute the modest differences that we find to the effect of varying resolution and sensitivity. At $r_{\rm gal} {\gtrsim}0.4~r_{25}$, atomic gas dominates over molecular gas, and at the balance of these two gas phases, we find that the baryon mass is dominated by stars, with $\Sigma_{*} > 5~\Sigma_{\rm gas}$. Our study constitutes an important step in the statistical investigation of how local galaxy properties impact the conversion from atomic to molecular gas in nearby galaxies.

==> native-names.txt <==
Cosima Eibensteiner
Jiayi Sun (孙嘉懿)
Frank Bigiel
Adam K. Leroy
Eva Schinnerer
Erik Rosolowsky
Sushma Kurapati 
D.J. Pisano
W.J.G de Blok
Ashley T. Barnes
Mallory Thorp 
Dario Colombo
Eric W. Koch
I-Da Chiang (江宜達)
Eve C. Ostriker
Eric J. Murphy
Nikki Zabel 
Sebastian Laudage
Filippo M. Maccagni 
Julia Haely 
Srikrishna Sekhhar 
Dyas Utomo
Jakob den Brok 
Yixian Cao
Mélanie Chevance 
Daniel A. Dale
Christopher M. Faesi 
Simon C. O. Glover
Hao He (何浩)
Sarah Jeffreson 
María J. Jiménz-Donaire 
Ralf Klessen
Justus Neumann 
Hsi-An Pan 
Debosmita Pathak 
Miguel Querejeta 
Yu-Hsuan Teng
Antonio Usero 
Thomas G. Williams 
